A novel category of environmental effect in gravitational waves from binaries perturbed by periodic forces

We study the gravitational wave (GW) emission of sources perturbed by periodic dynamical forces which do not cause secular evolution in the orbital elements. We construct a corresponding post-Newtonian waveform model and provide estimates for the detectability of the resulting GW phase perturbations, for both space-based and future ground-based detectors. We validate our results by performing a set of Bayesian parameter recovery experiments with post-Newtonian waveforms. We find that, in stark contrast to the more commonly studied secular dephasing, periodic phase perturbations do not suffer from degeneracies with any of the tested vacuum binary parameters. We discuss the applications of our findings to a range of possible astrophysical scenarios, finding that such periodic perturbations may be detectable for massive black hole binaries embedded in circum-binary discs, extreme mass-ratio inspirals in accretion discs, as well as stellar-mass compact objects perturbed by tidal fields. We argue that modelling conservative sub-orbital dynamics opens up a promising new avenue to detect environmental effects in binary sources of GWs that should be included in state-of-the-art waveform templates.

==> response.txt <==
We thank the referee for the positive review of our work and the many useful comments, including highlighting the typos.


The typos have now been fixed, and we added several additional references to the text.

Additionally, we have made the decision to change the article title to better highlight the novelty of the work.


We address the reviewers comments point by point:

1) The calculations mentioned by the referee have been verified explicitly as part of the derivations. This is now clarified in red under Eq. 18.

2) Interesting point! We added a short clarification in red at the bottom of page 4. We are not able to determine wether the triplet structure has a deeper origin beyond what is currently explained.

3) We added a short clarification to address this point at the beginning of page 13.

4) We added  a clarifying sentence on the validity of the approximations at the beginning of page 5.

5.a) We restructured the discussion around Eq. 67 and added a clarifying example that includes some scaling relations. While we  mention the Kozai-lidov effect, we do not think a more thorough discussion is necessary, as it falls in the same category of other secular environmental effects on triple systems.

5.b) We added a substantial paragraph clarifying this issue above Eq. 68.
